The arc-shaped radio source at the center of NGC 6334A: Is it a colliding wind region of two young massive stars or the bow shock of a runaway star?

New multi-wavelength Karl G. Jansky VLA observations of CKR02A, the compact radio source in the center of the compact HII region NGC 6334A, are presented. The observations were carried out in five epochs and included the frequency ranges 8.0 - 12.0 GHz (X-band), 18.0 - 26.0 GHz (K-band), and 29.0 - 37.0 GHz (Ka-band). The source is detected and resolved in all the observed epochs and in all bands. The source shows a clear arc-shaped structure consistent with a bow shock. The analysis of the spectral index maps indicates that its spectral index is $\alpha=-0.68\pm0.17$, suggesting that the emission is non-thermal. Two astronomical objects can explain the emission nature and morphology of the source: a colliding wind region of two massive stars or the bow shock of a massive runaway star. However, no massive stars are reported so far in the center of NGC 6334A, though its presence is also suggested by the free-free radio emission of the C-HII region itself. Using ancillary VLA data, we measured a preliminary proper motion of $19\pm6$ mas yr$^{-1}$, equivalent to a velocity of $120\pm40$ km s$^{-1}$. A detailed discussion of the implications of both scenarios is provided. Finally, a list of compact radio sources in the vicinity of NGC 6334A is given and briefly discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
